Measuring the variability of directly imaged exoplanets using vector Apodizing Phase Plates combined with ground-based differential spectrophotometry

Clouds and other features in exoplanet and brown dwarf atmospheres cause variations in brightness as they rotate in and out of view. Ground-based instruments reach the high contrasts and small inner working angles needed to monitor these faint companions, but their small fields-of-view lack simultaneous photometric references to correct for non-astrophysical variations. We present a novel approach for making ground-based light curves of directly imaged companions using high-cadence differential spectrophotometric monitoring, where the simultaneous reference is provided by a double-grating 360{\deg} vector Apodizing Phase Plate (dgvAPP360) coronagraph. The dgvAPP360 enables high-contrast companion detections without blocking the host star, allowing it to be used as a simultaneous reference. To further reduce systematic noise, we emulate exoplanet transmission spectroscopy, where the light is spectrally-dispersed and then recombined into white-light flux. We do this by combining the dgvAPP360 with the infrared ALES integral field spectrograph on the Large Binocular Telescope Interferometer. To demonstrate, we observed the red companion HD 1160 B (separation ~780 mas) for one night, and detect $8.8\%$ semi-amplitude sinusoidal variability with a ~3.24 h period in its detrended white-light curve. We achieve the greatest precision in ground-based high-contrast imaging light curves of sub-arcsecond companions to date, reaching $3.7\%$ precision per 18-minute bin. Individual wavelength channels spanning 3.59-3.99 $\mu$m further show tentative evidence of increasing variability with wavelength. We find no evidence yet of a systematic noise floor, hence additional observations can further improve the precision. This is therefore a promising avenue for future work aiming to map storms or find transiting exomoons around giant exoplanets.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> readme_source.txt <==
% readme_source.txt
% Prepared by Ben J. Sutlieff
%
% This package consists of the following files:

readme_source.txt   This file
readme.txt          MNRAS template readme

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

bjsutlieff_HD1160_vAPP.tex  Main manuscript file
bibliography.bib            Main bibliography file
bjsutlieff_HD1160_vAPP.bbl  Bibliography output file


sections/*.tex      TeX files for individual paper chapters
figures             Directory for the paper figures

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)



